Observational selection biases in time-delay strong lensing and their impact on cosmography

Inferring cosmological parameters from time-delay strong lenses requires a significant investment of telescope time; it is therefore tempting to focus on the systems with the brightest sources, the highest image multiplicities and the widest image separations. We investigate if this selection bias can influence the properties of the lenses studied and the cosmological parameters that are inferred. Using a population of lenses with ellipsoidal powerlaw density profiles, we build a sample of double and quadruple image systems. Assuming reasonable thresholds on image separation and flux, based on current lens monitoring campaigns, we find that the typical density profile slopes of monitorable lenses are significantly shallower than the input ensemble. From a sample of quadruple image lenses we find that this selection function can introduce a 3.5% bias on the inferred time-delay distances if the ensemble of deflector properties is used as a prior for a cosmographical analysis. This bias remains at the 2.4% level when high resolution imaging of the quasar host is used to precisely infer the density profiles of individual lenses. We also investigate if the lines-of-sight for monitorable strong lenses are biased. After adding external convergence, $\kappa$, and shear to our lens population we find that the expectation value for $\kappa$ is increased by 0.004 and 0.009 for doubles and quads respectively. $\kappa$ is degenerate with the value of $H_0$ inferred from time delays; fortunately the shift in $\kappa$ only induces a 0.9 (0.4) percent bias on $H_0$ for quads (doubles). We therefore conclude that whilst the properties of typical quasar lenses and their lines-of-sight do deviate from the global population, the total magnitude of this effect is likely a subdominant effect for current analyses, but has the potential to be a major systematic for samples of $\sim$25 or more lenses.

==> response.txt <==
Response to the Referee:

We thank the referee for their comments. We agree with them and have modified the manuscript in ways that hopefully rectify all of them. 

Major Comments:

1. The term "prior" is somewhat over-loaded in the text. Current
analyses by eg Suyu et al (as cited in the introduction) assume
uniform priors in the lens model parameters. If the authors are
foreseeing a futuristic ensemble analysis that uses a different prior
for each lens' model parameters, they need to lay this out carefully.
Then, I recommend the use of the term "conditional PDF" for Pr(x|D)
and Pr(x|Q). At the moment, reserving the term "prior" for the
population's Pr(x) implies that  the double and quasar PDFs shown are
somehow "posterior," when in fact no likelihoods are applied. Better
to just use "PDF" and "conditional PDF" and reserve "prior" and
"posterior" for the context of an actual data analysis.

We have replaced usage of the word prior with e.g "properties of the input deflector ensemble" and "ensemble of non-lens galaxies." Hopefully this is now much clearer.


2. What is actually being studied in the current report is the
distribution of lens parameters in various samples, each defined by
their selection functions. How these distributions would affect the
final inference of cosmological parameters is neither derived by the
authors nor, I think, clear to the reader. As a result, the authors
write that "slope bias could shift the inferred value of H_0 by up to
thirty percent", while I strongly suspect that its impact would be
much  lower, once the prior is combined with the joint likelihood. The
authors are well aware of this, but only give a qualitative
reassurance that "this shift can be overcome with precision strong
lens modeling." It is important to try and emulate this inference in
some simple way, and so produce a meaningful bias estimate rather than
what I think might be an irrelevant upper limit.

We have added a new section: "The impact on cosmological parameters inferred from time-delays." that explicitly investigates the impact of the selection function on cosmological parameters.

The thirty percent bias is only valid for samples of doubles constrained only with positions - we agree that this is not a particularly interesting case, so we've replaced references to it with the 3.5% bias derived from our mock analysis of 100 quads using only positions and time delays.


Minor comments:

Abstract: "most lensed" -> "most magnified"?

We mean highest multiplicities - so we've said that now.

Abstract: "input prior[s]" -> "input truth"? We expect the likelihood to
pull us away from the prior, what matters here is the  introduction of
bias in the inferred parameters.

"input prior[s]" -> "input ensemble"

Introduction: "or high resolution imaging ... must be obtained." Isn't
this always true? Can accurate and competitive time delay lens
cosmography be done without high resolution imaging? I would have said
not.

We were thinking more of the LSST era: In principle one could then combine lots of low precision measurements to get a competitive result.

Introduction: the authors refer to the "unobservable mass sheet" but
then  go on to explain how both external and internal "mass sheets"
can be observed.  I would recommend re-wording to explain this problem
in terms of model parameter degeneracy, and the  breaking of that
degeneracy with either strong assumptions about the lens density
profile or more data, or both. Fictitious mass sheets are likely
(known!) to be confusing to the reader.

We have reworked this discussion.

Introduction: "these parameters for lenses are likely relative to the
overall galaxy population." Is this a cut and paste error?

Yes


Section 4.3: "given formation of a quad P(eta), shifts to". Rogue
comma? Is it that the mean, or centroid, of the distribution shifts?


Conclusions: "a bias of 30% is possible". I doubt this - see major
comment above.

Conclusions: "the imaging data will always overwhelm the small shift
in  prior." This may well also not be true, if the imaging data is not
very good (think, only snapshots with ELT's). It's worth working
through an emulated ensemble analysis - see major comment above. Even
the statement that "in [Suyu et al] the slope selection bias is
therefore not important" needs backing up quantitatively. How big do
you estimate the bias to be?

We've done a toy model of this is Section 6.3: the shifts are ~2% using as the prior either the input ensemble of Section 3 or the selection function derived in Section 4.

